Comparison of Single-Wavelength and Multi-Wavelength Transponders in a Physical-layer-aware Network Planning Study

Based on suitable system architectures and realistic specifications, transmit OSNR penalties and spectral constraints of multi-wavelength transponders are identified and analyzed in a network study. We report up to 70% less required lasers at the expense of a slight increase in number of lightpaths.

==> figures/OSNR_Pline.tikz <==
\pgfplotsset{compat=newest}

\pgfplotsset{
    discard if not/.style 2 args={
        x filter/.code={
            \edef\tempa{\thisrow{#1}}
            \edef\tempb{#2}
            \ifx\tempa\tempb
            \else
                \def\pgfmathresult{inf}
            \fi
        }
    }
}

\begin{tikzpicture}
    \begin{axis}[
        width=\columnwidth,
        height=5cm,
        grid=both,
        ymax = 36.5, ymin = 31.5,
        %xmin = -20, xmax = 5,
        % grid style={line width=.1pt, draw=gray!10},
        % major grid style={line width=.2pt,draw=gray!50},
        ytick distance=1,
        xtick distance=5,
        xlabel=$\mathrm{P}_{\mathrm{line}} \text{ } \si{[dBm]}$,
        ylabel=$\mathrm{OSNR}_{\mathrm{Tx}} \text{ } \si{[dB]}$,
        legend pos = south east,
        legend style={nodes={scale=0.8, transform shape}},
        legend columns=2
    ]
    
        \addplot+[discard if not={method}{CW_laser},no marks,color=black,style=dashed] table [x=Pline, y=OSNR, col sep=comma] {figures/OSNR_Tx_Pline.csv};    
        \addlegendentry{CW laser}
        \addplot+[discard if not={method}{Comb_arch1_no_cap},color=black] table [x=Pline, y=OSNR, col sep=comma] {figures/OSNR_Tx_Pline.csv};
        \addlegendentry{Comb arch1 no cap}
        \addplot+[discard if not={method}{Comb_arch1_w_cap},color=blue] table [x=Pline, y=OSNR, col sep=comma] {figures/OSNR_Tx_Pline.csv};
        \addlegendentry{Comb arch1 w cap}
        \addplot+[discard if not={method}{Comb_arch2},color=red] table [x=Pline, y=OSNR, col sep=comma] {figures/OSNR_Tx_Pline.csv};
        \addlegendentry{Comb arch2}
        % \addplot+[discard if not={method}{Penalty_1dB},no marks,color=blue,style=dashed] table [x=Pline, y=OSNR, col sep=comma] {figures/OSNR_Tx_Pline.csv};
        % %\addlegendentry{1 dB penalty}
        % \addplot+[discard if not={method}{Penalty_3dB},no marks,color=red,style=dashed] table [x=Pline, y=OSNR, col sep=comma] {figures/OSNR_Tx_Pline.csv};
        %\addlegendentry{3 dB penalty}
    \end{axis}
\end{tikzpicture}

==> figures/OSNR_Tx_OCNR.csv <==
method,OCNR,OSNR
CW_laser,30,35.98623342444625
Penalty_1dB,30,34.98623342444625
Penalty_3dB,30,32.98623342444625
Comb_arch1_no_cap,30,28.947853840523766
Comb_arch1_w_cap,30,28.542132674453168
Comb_arch2,30,28.765217501457844
CW_laser,31,35.98623342444625
Penalty_1dB,31,34.98623342444625
Penalty_3dB,31,32.98623342444625
Comb_arch1_no_cap,31,29.71241406660853
Comb_arch1_w_cap,31,29.232764055765426
Comb_arch2,31,29.49548612732419
CW_laser,32,35.98623342444625
Penalty_1dB,32,34.98623342444625
Penalty_3dB,32,32.98623342444625
Comb_arch1_no_cap,32,30.433082766568234
Comb_arch1_w_cap,32,29.87222844731351
Comb_arch2,32,30.178127618869045
CW_laser,33,35.98623342444625
Penalty_1dB,33,34.98623342444625
Penalty_3dB,33,32.98623342444625
Comb_arch1_no_cap,33,31.105191254616273
Comb_arch1_w_cap,33,30.45715301113219
Comb_arch2,33,30.80898760944683
CW_laser,34,35.98623342444625
Penalty_1dB,34,34.98623342444625
Penalty_3dB,34,32.98623342444625
Comb_arch1_no_cap,34,31.72475820020611
Comb_arch1_w_cap,34,30.985376618145036
Comb_arch2,34,31.3848699089992
CW_laser,35,35.98623342444625
Penalty_1dB,35,34.98623342444625
Penalty_3dB,35,32.98623342444625
Comb_arch1_no_cap,35,32.2888283208952
Comb_arch1_w_cap,35,31.45616237405189
Comb_arch2,35,31.903832112099547
CW_laser,36,35.98623342444625
Penalty_1dB,36,34.98623342444625
Penalty_3dB,36,32.98623342444625
Comb_arch1_no_cap,36,32.795750652348566
Comb_arch1_w_cap,36,31.870272866513574
Comb_arch2,36,32.36537827774937
CW_laser,37,35.98623342444625
Penalty_1dB,37,34.98623342444625
Penalty_3dB,37,32.98623342444625
Comb_arch1_no_cap,37,33.245343924285905
Comb_arch1_w_cap,37,32.2298923198024
Comb_arch2,37,32.77050969915119
CW_laser,38,35.98623342444625
Penalty_1dB,38,34.98623342444625
Penalty_3dB,38,32.98623342444625
Comb_arch1_no_cap,38,33.638915150398184
Comb_arch1_w_cap,38,32.53841200981764
Comb_arch2,38,33.121623058927966
CW_laser,39,35.98623342444625
Penalty_1dB,39,34.98623342444625
Penalty_3dB,39,32.98623342444625
Comb_arch1_no_cap,39,33.97912750356382
Comb_arch1_w_cap,39,32.80012179886758
Comb_arch2,39,33.42227726410357
CW_laser,40,35.98623342444625
Penalty_1dB,40,34.98623342444625
Penalty_3dB,40,32.98623342444625
Comb_arch1_no_cap,40,34.269744880661015
Comb_arch1_w_cap,40,33.01986321147788
Comb_arch2,40,33.67687492495411
CW_laser,41,35.98623342444625
Penalty_1dB,41,34.98623342444625
Penalty_3dB,41,32.98623342444625
Comb_arch1_no_cap,41,34.51530255361103
Comb_arch1_w_cap,41,33.202696341354205
Comb_arch2,41,33.89031440134054
CW_laser,42,35.98623342444625
Penalty_1dB,42,34.98623342444625
Penalty_3dB,42,32.98623342444625
Comb_arch1_no_cap,42,34.72075986919014
Comb_arch1_w_cap,42,33.35361845329859
Comb_arch2,42,34.067662966793264
CW_laser,43,35.98623342444625
Penalty_1dB,43,34.98623342444625
Penalty_3dB,43,32.98623342444625
Comb_arch1_no_cap,43,34.89118289041973
Comb_arch1_w_cap,43,33.47735354889665
Comb_arch2,43,34.2138860457458
CW_laser,44,35.98623342444625
Penalty_1dB,44,34.98623342444625
Penalty_3dB,44,32.98623342444625
Comb_arch1_no_cap,44,35.031488051816616
Comb_arch1_w_cap,44,33.57821557381864
Comb_arch2,44,34.333648854014484
CW_laser,45,35.98623342444625
Penalty_1dB,45,34.98623342444625
Penalty_3dB,45,32.98623342444625
Comb_arch1_no_cap,45,35.14625946389381
Comb_arch1_w_cap,45,33.66003664767226
Comb_arch2,45,34.431190896714455
CW_laser,46,35.98623342444625
Penalty_1dB,46,34.98623342444625
Penalty_3dB,46,32.98623342444625
Comb_arch1_no_cap,46,35.239637659493404
Comb_arch1_w_cap,46,33.72614615704602
Comb_arch2,46,34.51026343952982
CW_laser,47,35.98623342444625
Penalty_1dB,47,34.98623342444625
Penalty_3dB,47,32.98623342444625
Comb_arch1_no_cap,47,35.31526847895448
Comb_arch1_w_cap,47,33.77938552014758
Comb_arch2,47,34.574115367594956
CW_laser,48,35.98623342444625
Penalty_1dB,48,34.98623342444625
Penalty_3dB,48,32.98623342444625
Comb_arch1_no_cap,48,35.3762971191703
Comb_arch1_w_cap,48,33.82214513309661
Comb_arch2,48,34.625512375800554
CW_laser,49,35.98623342444625
Penalty_1dB,49,34.98623342444625
Penalty_3dB,49,32.98623342444625
Comb_arch1_no_cap,49,35.42539255936652
Comb_arch1_w_cap,49,33.8564128966637
Comb_arch2,49,34.66677642029786
CW_laser,50,35.98623342444625
Penalty_1dB,50,34.98623342444625
Penalty_3dB,50,32.98623342444625
Comb_arch1_no_cap,50,35.46478987387444
Comb_arch1_w_cap,50,33.88382676033811
Comb_arch2,50,34.699835329974164
CW_laser,51,35.98623342444625
Penalty_1dB,51,34.98623342444625
Penalty_3dB,51,32.98623342444625
Comb_arch1_no_cap,51,35.49634097891433
Comb_arch1_w_cap,51,33.90572636035732
Comb_arch2,51,34.726275476435745
CW_laser,52,35.98623342444625
Penalty_1dB,52,34.98623342444625
Penalty_3dB,52,32.98623342444625
Comb_arch1_no_cap,52,35.5215672924916
Comb_arch1_w_cap,52,33.92320087232833
Comb_arch2,52,34.74739295103377
CW_laser,53,35.98623342444625
Penalty_1dB,53,34.98623342444625
Penalty_3dB,53,32.98623342444625
Comb_arch1_no_cap,53,35.54171021458437
Comb_arch1_w_cap,53,33.93713165211062
Comb_arch2,53,34.764240642253014
CW_laser,54,35.98623342444625
Penalty_1dB,54,34.98623342444625
Penalty_3dB,54,32.98623342444625
Comb_arch1_no_cap,54,35.557777152206405
Comb_arch1_w_cap,54,33.94822919702059
Comb_arch2,54,34.77766997221301
CW_laser,55,35.98623342444625
Penalty_1dB,55,34.98623342444625
Penalty_3dB,55,32.98623342444625
Comb_arch1_no_cap,55,35.570582069883
Comb_arch1_w_cap,55,33.95706454378415
Comb_arch2,55,34.78836694085784


==> figures/OSNR_Tx_Pline.csv <==
method,Pline,OSNR
CW_laser,-20,35.98623342444625
Penalty_1dB,-20,34.98623342444625
Penalty_3dB,-20,32.98623342444625
Comb_arch1_no_cap,-20,32.72690814490511
Comb_arch1_w_cap,-20,32.30077275599903
Comb_arch2,-20,29.660334555917363
CW_laser,-19,35.98623342444625
Penalty_1dB,-19,34.98623342444625
Penalty_3dB,-19,32.98623342444625
Comb_arch1_no_cap,-19,33.172950415506605
Comb_arch1_w_cap,-19,32.550270364225106
Comb_arch2,-19,30.378134092021337
CW_laser,-18,35.98623342444625
Penalty_1dB,-18,34.98623342444625
Penalty_3dB,-18,32.98623342444625
Comb_arch1_no_cap,-18,33.56309933733377
Comb_arch1_w_cap,-18,32.759202732054696
Comb_arch2,-18,31.047104003838495
CW_laser,-17,35.98623342444625
Penalty_1dB,-17,34.98623342444625
Penalty_3dB,-17,32.98623342444625
Comb_arch1_no_cap,-17,33.900095327577525
Comb_arch1_w_cap,-17,32.93263788344439
Comb_arch2,-17,31.663316852647625
CW_laser,-16,35.98623342444625
Penalty_1dB,-16,34.98623342444625
Penalty_3dB,-16,32.98623342444625
Comb_arch1_no_cap,-16,34.18776054668696
Comb_arch1_w_cap,-16,33.0755147770757
Comb_arch2,-16,32.223890769215245
CW_laser,-15,35.98623342444625
Penalty_1dB,-15,34.98623342444625
Penalty_3dB,-15,32.98623342444625
Comb_arch1_no_cap,-15,34.430666809430775
Comb_arch1_w_cap,-15,33.19245374537988
Comb_arch2,-15,32.72726215793917
CW_laser,-14,35.98623342444625
Penalty_1dB,-14,34.98623342444625
Penalty_3dB,-14,32.98623342444625
Comb_arch1_no_cap,-14,34.63378889806976
Comb_arch1_w_cap,-14,33.287639048808224
Comb_arch2,-14,33.17334272190726
CW_laser,-13,35.98623342444625
Penalty_1dB,-13,34.98623342444625
Penalty_3dB,-13,32.98623342444625
Comb_arch1_no_cap,-13,34.80219030041898
Comb_arch1_w_cap,-13,33.36476283446216
Comb_arch2,-13,33.56352851995695
CW_laser,-12,35.98623342444625
Penalty_1dB,-12,34.98623342444625
Penalty_3dB,-12,32.98623342444625
Comb_arch1_no_cap,-12,34.940771273038955
Comb_arch1_w_cap,-12,33.427015672995964
Comb_arch2,-12,33.90055914115774
CW_laser,-11,35.98623342444625
Penalty_1dB,-11,34.98623342444625
Penalty_3dB,-11,32.98623342444625
Comb_arch1_no_cap,-11,35.054090795269666
Comb_arch1_w_cap,-11,33.47710875646646
Comb_arch2,-11,34.188256124175524
CW_laser,-10,35.98623342444625
Penalty_1dB,-10,34.98623342444625
Penalty_3dB,-10,32.98623342444625
Comb_arch1_no_cap,-10,35.14625946389381
Comb_arch1_w_cap,-10,33.517315008316714
Comb_arch2,-10,34.431190896714455
CW_laser,-9,35.98623342444625
Penalty_1dB,-9,34.98623342444625
Penalty_3dB,-9,32.98623342444625
Comb_arch1_no_cap,-9,35.22089165003459
Comb_arch1_w_cap,-9,33.54951936849679
Comb_arch2,-9,34.634338081070624
CW_laser,-8,35.98623342444625
Penalty_1dB,-8,34.98623342444625
Penalty_3dB,-8,32.98623342444625
Comb_arch1_no_cap,-8,35.281101860993964
Comb_arch1_w_cap,-8,33.575271480801135
Comb_arch2,-8,34.802761198143216
CW_laser,-7,35.98623342444625
Penalty_1dB,-7,34.98623342444625
Penalty_3dB,-7,32.98623342444625
Comb_arch1_no_cap,-7,35.32953061831704
Comb_arch1_w_cap,-7,33.59583649171333
Comb_arch2,-7,34.941360682814704
CW_laser,-6,35.98623342444625
Penalty_1dB,-6,34.98623342444625
Penalty_3dB,-6,32.98623342444625
Comb_arch1_no_cap,-6,35.36838754168447
Comb_arch1_w_cap,-6,33.61224154309478
Comb_arch2,-6,35.05469578787439
CW_laser,-5,35.98623342444625
Penalty_1dB,-5,34.98623342444625
Penalty_3dB,-5,32.98623342444625
Comb_arch1_no_cap,-5,35.39950237784996
Comb_arch1_w_cap,-5,33.62531684443917
Comb_arch2,-5,35.1468774341633
CW_laser,-4,35.98623342444625
Penalty_1dB,-4,34.98623342444625
Penalty_3dB,-4,32.98623342444625
Comb_arch1_no_cap,-4,35.424377622328464
Comb_arch1_w_cap,-4,33.63573105231295
Comb_arch2,-4,35.22152033248308
CW_laser,-3,35.98623342444625
Penalty_1dB,-3,34.98623342444625
Penalty_3dB,-3,32.98623342444625
Comb_arch1_no_cap,-3,35.44423877238792
Comb_arch1_w_cap,-3,33.644021185299515
Comb_arch2,-3,35.28173932078475
CW_laser,-2,35.98623342444625
Penalty_1dB,-2,34.98623342444625
Penalty_3dB,-2,32.98623342444625
Comb_arch1_no_cap,-2,35.4600800297885
Comb_arch1_w_cap,-2,33.650617568050045
Comb_arch2,-2,35.33017522681864
CW_laser,-1,35.98623342444625
Penalty_1dB,-1,34.98623342444625
Penalty_3dB,-1,32.98623342444625
Comb_arch1_no_cap,-1,35.4727044960142
Comb_arch1_w_cap,-1,33.655864410504314
Comb_arch2,-1,35.36903794389861
CW_laser,0,35.98623342444625
Penalty_1dB,0,34.98623342444625
Penalty_3dB,0,32.98623342444625
Comb_arch1_no_cap,0,35.48275868428622
Comb_arch1_w_cap,0,33.66003664767226
Comb_arch2,0,35.400157456927055
CW_laser,1,35.98623342444625
Penalty_1dB,1,34.98623342444625
Penalty_3dB,1,32.98623342444625
Comb_arch1_no_cap,1,35.49076163064042
Comb_arch1_w_cap,1,33.6633536322697
Comb_arch2,1,35.4250364645776
CW_laser,2,35.98623342444625
Penalty_1dB,2,34.98623342444625
Penalty_3dB,2,32.98623342444625
Comb_arch1_no_cap,2,35.4971291232594
Comb_arch1_w_cap,2,33.66599021338465
Comb_arch2,2,35.44490063478384
CW_laser,3,35.98623342444625
Penalty_1dB,3,34.98623342444625
Penalty_3dB,3,32.98623342444625
Comb_arch1_no_cap,3,35.502193663966175
Comb_arch1_w_cap,3,33.66808566550114
Comb_arch2,3,35.46074431097665
CW_laser,4,35.98623342444625
Penalty_1dB,4,34.98623342444625
Penalty_3dB,4,32.98623342444625
Comb_arch1_no_cap,4,35.50622078477664
Comb_arch1_w_cap,4,33.66975086309695
Comb_arch2,4,35.47337071115286
CW_laser,5,35.98623342444625
Penalty_1dB,5,34.98623342444625
Penalty_3dB,5,32.98623342444625
Comb_arch1_no_cap,5,35.509422303868405
Comb_arch1_w_cap,5,33.6710740317224
Comb_arch2,5,35.48342644365988

